Last-Iterate Convergence of Frank--Wolfe for Nonlinear Variational Inequalities on Polytopes

We consider the Frank--Wolfe algorithm for solving variational inequalities over compact polytopes under a monotone $C^1$ operator $\Phi$. The linear minimization oracle returns vertices, and we assume a coercivity condition on the Jacobian of $\Phi$ at a solution. We prove last-iterate convergence to the unique solution at rate $O(k^{-\min\{\alpha,1\}})$ for step sizes $\gamma_k=\alpha/(k+\beta)$ with $\beta\geq\alpha>0$. The bound holds uniformly over starting points and vertex tie-breaking. In particular, both $1/(k+1)$ and $2/(k+2)$ give $O(k^{-1})$ distance. A matching lower bound shows that this distance guarantee is worst-case order-optimal among prescribed admissible step-size schedules. We also obtain rates $O(k^{-\min\{\alpha,1\}})$ for the Frank--Wolfe gap and $O(k^{-\min\{\alpha,2\}})$ for the dual gap. These yield $O(\varepsilon^{-1})$ and $O(\varepsilon^{-1/2})$ calls to each oracle for sustained gap accuracy $\varepsilon$ when $\alpha\geq1$ and $\alpha\geq2$, respectively, with instance-dependent constants. We also treat more general prescribed step-size schedules.

==> rates.dat <==
k a1 a2 a05 sqrt
1 1.1180339887499e+00 1.1180339887499e+00 1.1180339887499e+00 1.1180339887499e+00
2 5.0000000000000e-01 3.7267799624996e-01 6.8718427093628e-01 3.5871946760715e-01
3 3.7267799624997e-01 2.3570226039552e-01 5.3437398472938e-01 2.3618250967590e-01
4 2.5000000000000e-01 1.4142135623731e-01 4.5914739085681e-01 1.6174104967470e-01
5 2.2360679774998e-01 1.2018504251547e-01 4.0672415736767e-01 1.4509615687976e-01
6 1.6666666666667e-01 8.5846458939619e-02 3.7059089341393e-01 1.2237116737456e-01
7 1.5971914124998e-01 7.9859570624993e-02 3.4117476759658e-01 1.1460623863833e-01
8 1.2500000000000e-01 6.2112999374994e-02 3.1908387169492e-01 1.0345941638627e-01
9 1.2422599874999e-01 5.9835164523717e-02 2.9964091560636e-01 9.8057943592738e-02
10 1.0163945352272e-01 4.8956043701223e-02 2.8440121074502e-01 9.1242884959007e-02
11 1.0163945352272e-01 4.7913297881339e-02 2.7032282661692e-01 8.7114872872668e-02
12 8.6002614519223e-02 4.0542021284210e-02 2.5901515062697e-01 8.2418663917051e-02
13 8.6002614519223e-02 4.0000603787256e-02 2.4820967713632e-01 7.9141337157510e-02
14 7.4535599249993e-02 3.4667189948955e-02 2.3940000675468e-01 7.5655217493039e-02
15 7.4535599249993e-02 3.4359213546814e-02 2.3076414294411e-01 7.2986588554866e-02
16 6.5766705220582e-02 3.0316953129542e-02 2.2365622514586e-01 7.0264853921035e-02
17 6.5766705220582e-02 3.0129230252591e-02 2.1654595497520e-01 6.8047523507537e-02
18 5.8843894144731e-02 2.6957732331266e-02 2.1065804793135e-01 6.5844263664409e-02
19 5.8843894144731e-02 2.6836944808383e-02 2.0466889520721e-01 6.3970351103976e-02
20 5.3239713749995e-02 2.4281045302823e-02 1.9969038573127e-01 6.2137894373212e-02
21 5.3239713749995e-02 2.4199869886361e-02 1.9455382390713e-01 6.0531052373211e-02
22 4.8610173423908e-02 2.2095533374504e-02 1.9027434440244e-01 5.8974823705767e-02
23 4.8610173423908e-02 2.2038994674994e-02 1.8580416522222e-01 5.7579646871499e-02
24 4.4721359549996e-02 2.0275875100994e-02 1.8207555062256e-01 5.6235927187651e-02
25 4.4721359549996e-02 2.0235302212255e-02 1.7813801226847e-01 5.5011326969365e-02
26 4.1408666249996e-02 1.8736390937273e-02 1.7485251984482e-01 5.3835394701889e-02
27 4.1408666249996e-02 1.8706528602819e-02 1.7134874283769e-01 5.2750306777769e-02
28 3.8552896163789e-02 1.7416423181935e-02 1.6842591446681e-01 5.1709702562264e-02
29 3.8552896163789e-02 1.7393960862554e-02 1.6528099822717e-01 5.0740230815453e-02
30 3.6065612540319e-02 1.6271769839163e-02 1.6265938659334e-01 4.9810727661781e-02
31 3.6065612540319e-02 1.6254551911892e-02 1.5981541080429e-01 4.8938200450437e-02
32 3.3879817840906e-02 1.5269427553596e-02 1.5744717646848e-01 4.8101284892835e-02
33 3.3879817840906e-02 1.5256009597704e-02 1.5485854802408e-01 4.7310905017207e-02
34 3.1943828249997e-02 1.4384237620692e-02 1.5270582046703e-01 4.6552142922711e-02
35 3.1943828249997e-02 1.4373627203393e-02 1.5033609011154e-01 4.5832032350132e-02
36 3.0217134831078e-02 1.3596674381588e-02 1.4836845056754e-01 4.5139974075544e-02
37 3.0217134831078e-02 1.3588174377342e-02 1.4618808027068e-01 4.4480486333928e-02
38 2.8667538173074e-02 1.2891344922094e-02 1.4438077953642e-01 4.3845912457548e-02
39 2.8667538173074e-02 1.2884455924514e-02 1.4236554222246e-01 4.3239129830554e-02
40 2.7269121676827e-02 1.2255945879416e-02 1.4069821272537e-01 4.2654518655927e-02
41 2.7269121676827e-02 1.2250303780330e-02 1.3882802298906e-01 4.2093879120765e-02
42 2.6000790436044e-02 1.1680522209152e-02 1.3728373097377e-01 4.1553022560727e-02
43 2.6000790436044e-02 1.1675857312037e-02 1.3554177596247e-01 4.1033039240245e-02
44 2.4845199749998e-02 1.1156930320391e-02 1.3410631256240e-01 4.0530760394707e-02
45 2.4845199749998e-02 1.1153039981271e-02 1.3247839598714e-01 4.0046807937469e-02
46 2.3787957207445e-02 1.0678442535259e-02 1.3113575360978e-01 3.9578749879739e-02
47 2.3787957207445e-02 1.0675172498929e-02 1.2961373640860e-01 3.9126899913186e-02
48 2.2817020178569e-02 1.0239451172442e-02 1.2835684372684e-01 3.8689365306532e-02
49 2.2817020178569e-02 1.0236682615498e-02 1.2692722927991e-01 3.8266258324761e-02
50 2.1922235073527e-02 9.8352440815564e-03 1.2574491271403e-01 3.7856085956277e-02
51 2.1922235073527e-02 9.8328844724023e-03 1.2440111812185e-01 3.7458830576445e-02
52 2.1094980919809e-02 9.4618322281605e-03 1.2328861867560e-01 3.7073299126185e-02
53 2.1094980919809e-02 9.4598087845430e-03 1.2202007601574e-01 3.6699392128600e-02
54 2.0327890704544e-02 9.1158157378321e-03 1.2096853386745e-01 3.6336144318353e-02
56 1.9614631381577e-02 8.7942787265777e-03 1.1877692884928e-01 3.5640388821313e-02
57 1.9614631381577e-02 8.7927657917416e-03 1.1764132826403e-01 3.5306913854805e-02
58 1.8949728622880e-02 8.4947059343942e-03 1.1669811012020e-01 3.4982327489868e-02
59 1.8949728622880e-02 8.4933877843917e-03 1.1562161717294e-01 3.4666439120980e-02
61 1.8328426045080e-02 8.2137623305179e-03 1.1370249052503e-01 3.4058919525244e-02
62 1.7746571249998e-02 7.9530079708186e-03 1.1285019436580e-01 3.3766631080477e-02
63 1.7746571249998e-02 7.9519938203779e-03 1.1187585112731e-01 3.3481643395269e-02
64 1.7200522903844e-02 7.7073170874428e-03 1.1106468431502e-01 3.3203562029395e-02
66 1.6687074458954e-02 7.4763795815541e-03 1.0935941773997e-01 3.2667218853039e-02
67 1.6687074458954e-02 7.4755866400029e-03 1.0847203371512e-01 3.2408439301174e-02
69 1.6203391141303e-02 7.2581979888027e-03 1.0688263881274e-01 3.1908434468620e-02
70 1.5746957588027e-02 7.0537417074276e-03 1.0617374699628e-01 3.1666783373752e-02
72 1.5315534092464e-02 6.8598768559055e-03 1.0468270273416e-01 3.1199224474960e-02
73 1.5315534092464e-02 6.8593140739167e-03 1.0390278070169e-01 3.0972942147311e-02
75 1.4907119849999e-02 6.6758938913827e-03 1.0250336618827e-01 3.0534485113058e-02
76 1.4519921931817e-02 6.5024940500479e-03 1.0187836086129e-01 3.0321994009881e-02
78 1.4152328971518e-02 6.3374307659093e-03 1.0055744415073e-01 2.9909762680447e-02
79 1.4152328971518e-02 6.3370203780066e-03 9.9866209287185e-02 2.9709743576995e-02
81 1.3802888749999e-02 6.1801793892725e-03 9.8621735860616e-02 2.9321238958122e-02
83 1.3470289021083e-02 6.0309225592739e-03 9.7422652203872e-02 2.8947325508844e-02
85 1.3153341044116e-02 5.8887122435106e-03 9.6266271136471e-02 2.8587118217630e-02
86 1.2850965387930e-02 5.7533395482573e-03 9.5747431878585e-02 2.8411896619392e-02
88 1.2562179648875e-02 5.6237782291993e-03 9.4649513037693e-02 2.8070747262292e-02
90 1.2286087788460e-02 5.4999294894041e-03 9.3587587475307e-02 2.7741394995194e-02
92 1.2021870846773e-02 5.3814232974385e-03 9.2561500043407e-02 2.7423179573632e-02
94 1.1768778828946e-02 5.2679209345301e-03 9.1567578913418e-02 2.7115491169865e-02
96 1.1526123595360e-02 5.1591117480514e-03 9.0605818361203e-02 2.6817765540090e-02
98 1.1293272613635e-02 5.0547103010673e-03 8.9672991745244e-02 2.6529479745127e-02
100 1.1069643452969e-02 4.9544538626521e-03 8.8769104119967e-02 2.6250148351279e-02
102 1.0854698919902e-02 4.8581001923375e-03 8.7891315130749e-02 2.5979320049047e-02
104 1.0647942749999e-02 4.7654255792152e-03 8.7039724743305e-02 2.5716574636512e-02
106 1.0448915782709e-02 4.6762231021604e-03 8.6211801335520e-02 2.5461520321858e-02
109 1.0257192557338e-02 4.5901877917656e-03 8.4982545908032e-02 2.5092566161414e-02
111 1.0072378277026e-02 4.5073763597561e-03 8.4211716551816e-02 2.4855190768465e-02
113 9.8941060951318e-03 4.4275017020957e-03 8.3461490161423e-02 2.4624326179052e-02
116 9.5558460576914e-03 4.2760442465509e-03 8.2401252812911e-02 2.4289606294266e-02
118 9.3952436029402e-03 4.2040940444796e-03 8.1697740518551e-02 2.4073786039257e-02
121 9.2399503202470e-03 4.1344518411237e-03 8.0649356770552e-02 2.3760423237044e-02
123 9.0897072256089e-03 4.0671551060243e-03 7.9989639578969e-02 2.3558089998433e-02
126 8.8034172342511e-03 3.9389912534232e-03 7.9054631096770e-02 2.3263917439302e-02
129 8.6669301453480e-03 3.8778033364077e-03 7.8103575240504e-02 2.2980343969331e-02
131 8.5346106011442e-03 3.8185459216330e-03 7.7503924663998e-02 2.2796875994920e-02
134 8.2817332499992e-03 3.7053534604464e-03 7.6652499815229e-02 2.2529618400966e-02
137 8.1608320346707e-03 3.6511678526229e-03 7.5784591147902e-02 2.2271418311436e-02
140 7.9293190691482e-03 3.5475463829812e-03 7.4988167812615e-02 2.2021778053322e-02
143 7.8184195017475e-03 3.4978521960701e-03 7.4174828220888e-02 2.1780237368144e-02
146 7.6056733928564e-03 3.4026368521592e-03 7.3427452708595e-02 2.1546369766118e-02
149 7.5035838171133e-03 3.3568976253964e-03 7.2663472450430e-02 2.1319779498220e-02
152 7.3074116911757e-03 3.2691052302628e-03 7.1960554203981e-02 2.1100098703594e-02
155 7.2131225080638e-03 3.2268667002698e-03 7.1240888701753e-02 2.0886984988643e-02
158 7.0316603066031e-03 3.1456616670855e-03 7.0577965904454e-02 2.0680119168394e-02
162 6.8591042254594e-03 3.0684195862994e-03 6.9699395848069e-02 2.0413504920012e-02
165 6.7759635681811e-03 3.0311826538426e-03 6.9044959630611e-02 2.0220092311711e-02
169 6.6155857322479e-03 2.9593987523843e-03 6.8221743235684e-02 1.9970454673915e-02
172 6.4626242124271e-03 2.8909548551696e-03 6.7639006419255e-02 1.9789104221441e-02
176 6.3165762076265e-03 2.8255882235061e-03 6.6864503471440e-02 1.9554722905061e-02
180 6.1769833632590e-03 2.7631129367530e-03 6.6116013704171e-02 1.9328378868762e-02
184 6.0434269662156e-03 2.7033412621216e-03 6.5392107539349e-02 1.9109625120442e-02
187 5.9787913836892e-03 2.6744019282155e-03 6.4850666049141e-02 1.8950291287027e-02
191 5.8535810929313e-03 2.6183690846767e-03 6.4167110173988e-02 1.8743845269153e-02
195 5.7335076346148e-03 2.5646364740644e-03 6.3504723375830e-02 1.8543925869330e-02
200 5.5623581529845e-03 2.4880596517513e-03 6.2717404649131e-02 1.8302696178734e-02
204 5.4538243353653e-03 2.4394932080071e-03 6.2098480055160e-02 1.8116271519328e-02
208 5.3494449222483e-03 2.3927868281093e-03 6.1497522903403e-02 1.7935366847588e-02
212 5.2489858626755e-03 2.3478356418990e-03 6.0913683592724e-02 1.7759716195597e-02
217 5.1522303629027e-03 2.3045353037615e-03 6.0195668740652e-02 1.7547164462787e-02
222 5.0136053307170e-03 2.2425163930811e-03 5.9523809772110e-02 1.7341985010538e-02
226 4.9252598623343e-03 2.2029881433308e-03 5.8993924843440e-02 1.7182869651198e-02
231 4.8399739772722e-03 2.1648238561386e-03 5.8341012019056e-02 1.6989936549693e-02
236 4.7174429905058e-03 2.1100076509951e-03 5.7728783958994e-02 1.6803292559075e-02
241 4.6391451815348e-03 2.0749721853987e-03 5.7116511736747e-02 1.6622604632278e-02
246 4.5264533957485e-03 2.0245590844274e-03 5.6541616812780e-02 1.6447563846985e-02
251 4.4543186802784e-03 1.9922828055426e-03 5.5966012084606e-02 1.6277883207658e-02
257 4.3503268044743e-03 1.9457591009020e-03 5.5308211109347e-02 1.6080967159739e-02
262 4.2510798051326e-03 1.9013622367579e-03 5.4785720189868e-02 1.5922164446747e-02
267 4.1873932162917e-03 1.8728677475264e-03 5.4261604461338e-02 1.5767929332485e-02
273 4.0953625961534e-03 1.8316969835355e-03 5.3661458200443e-02 1.5588576080475e-02
279 4.0072902822577e-03 1.7922975548578e-03 5.3080794582032e-02 1.5415148834867e-02
285 3.9229262763154e-03 1.7545575430021e-03 5.2518581899295e-02 1.5247329493616e-02
291 3.8420411984532e-03 1.7183742643169e-03 5.1973863166913e-02 1.5084823309082e-02
297 3.7644242045451e-03 1.6836533366576e-03 5.1445749647427e-02 1.4927356731693e-02
303 3.6898811509897e-03 1.6503078570137e-03 5.0933414398628e-02 1.4774675491832e-02
310 3.5949645940511e-03 1.6078508732374e-03 5.0361064419922e-02 1.4602280635700e-02
316 3.5269211001573e-03 1.5774134261158e-03 4.9880178596000e-02 1.4459176937374e-02
323 3.4614055379253e-03 1.5481055804819e-03 4.9330072082992e-02 1.4297377107941e-02
330 3.3777461895767e-03 1.5106849836763e-03 4.8809548902426e-02 1.4140842624398e-02
337 3.3176082752222e-03 1.4837834170734e-03 4.8293766587661e-02 1.3989294939844e-02
344 3.2406782282605e-03 1.4493733359790e-03 4.7805059725663e-02 1.3842475671123e-02
351 3.1852820192304e-03 1.4245933960559e-03 4.7320142705007e-02 1.3700144762453e-02
359 3.1143008043172e-03 1.3928436302086e-03 4.6789556972251e-02 1.3542690994434e-02
366 3.0464141382831e-03 1.3624791816341e-03 4.6344681016714e-02 1.3409245329942e-02
374 2.9814239699997e-03 1.3334095891720e-03 4.5845895269902e-02 1.3261422476015e-02
382 2.9191487956916e-03 1.3055545973317e-03 4.5362875031496e-02 1.3118343221989e-02
390 2.8594219661122e-03 1.2788396363078e-03 4.4894806916007e-02 1.2979759979522e-02
398 2.8020901973681e-03 1.2531961184212e-03 4.4440935082530e-02 1.2845442850437e-02
407 2.7470122573707e-03 1.2285602669337e-03 4.3942131444837e-02 1.2699169794486e-02
415 2.6940578042166e-03 1.2048749719783e-03 4.3516274126386e-02 1.2573226505540e-02
424 2.6306682088232e-03 1.1765229398027e-03 4.3055721352501e-02 1.2435888718853e-02
433 2.5820646391452e-03 1.1547834548060e-03 4.2601644721081e-02 1.2302920795027e-02
442 2.5237787556430e-03 1.1287143886732e-03 4.2169232457657e-02 1.2174096497650e-02
451 2.4790110615297e-03 1.1086908609393e-03 4.1742363876274e-02 1.2049205628488e-02
461 2.4252364181125e-03 1.0846393490827e-03 4.1286896333909e-02 1.1914813840121e-02
471 2.3737451990443e-03 1.0616092447734e-03 4.0846020005362e-02 1.1784787891691e-02
481 2.3243949870060e-03 1.0395368337587e-03 4.0418972117133e-02 1.1658897083834e-02
491 2.2770549669040e-03 1.0183635932431e-03 4.0005044549124e-02 1.1536927403948e-02
501 2.2316047679638e-03 9.9803567367654e-04 3.9603578955499e-02 1.1418680007370e-02
512 2.1794034868419e-03 9.7468861317020e-04 3.9178678727920e-02 1.1292686657115e-02
523 2.1377322920648e-03 9.5605079866818e-04 3.8761260805460e-02 1.1170744915635e-02
534 2.0897831565418e-03 9.3460565834157e-04 3.8362624825257e-02 1.1052642777177e-02
545 2.0514385114676e-03 9.1745581177221e-04 3.7970498458196e-02 1.0938183425290e-02
556 2.0072423496407e-03 8.9768929824292e-04 3.7595537819107e-02 1.0827183863054e-02
568 1.9649103492968e-03 8.7875641156372e-04 3.7196048778802e-02 1.0709839390800e-02
580 1.9243270030118e-03 8.6060566345072e-04 3.6809029876298e-02 1.0596204111755e-02
593 1.8853861530352e-03 8.4318943774583e-04 3.6400650102816e-02 1.0477063896775e-02
605 1.8479900640494e-03 8.2646428439627e-04 3.6037693196073e-02 1.0370558622822e-02
618 1.8061938428915e-03 8.0777136216173e-04 3.5658781105662e-02 1.0258741818676e-02
631 1.7718446731377e-03 7.9240889749700e-04 3.5287126474357e-02 1.0150442646147e-02
644 1.7333860290695e-03 7.7520875131245e-04 3.4931172647237e-02 1.0045480912249e-02
658 1.6965614396811e-03 7.5873936048267e-04 3.4557375057593e-02 9.9359856791715e-03
672 1.6612689283059e-03 7.4295521193362e-04 3.4195332380132e-02 9.8299725864244e-03
686 1.6274148307858e-03 7.2781441017106e-04 3.3844429427427e-02 9.7272613409684e-03
701 1.5949129654064e-03 7.1327834058643e-04 3.3478298218449e-02 9.6206875512495e-03
715 1.5636839003494e-03 6.9931161180688e-04 3.3148802594849e-02 9.5242961965876e-03
731 1.5294582609437e-03 6.8400474019416e-04 3.2783892422567e-02 9.4175837117279e-03
746 1.4966987801203e-03 6.6935366468893e-04 3.2454240641784e-02 9.3207116551014e-03
762 1.4653132224769e-03 6.5531702340161e-04 3.2111557171130e-02 9.2205874019812e-03
778 1.4352169303592e-03 6.4185700696368e-04 3.1779504547540e-02 9.1236035316569e-03
794 1.4063320613206e-03 6.2893879845944e-04 3.1457544242869e-02 9.0295996068023e-03
811 1.3785869158444e-03 6.1653029173733e-04 3.1124433225054e-02 8.9328188626601e-03
828 1.3486537861880e-03 6.0314334669234e-04 3.0804646087765e-02 8.8390675475739e-03
846 1.3199929028924e-03 5.9032537045788e-04 3.0475044359536e-02 8.7429319269591e-03
864 1.2925248424854e-03 5.7804087669264e-04 3.0155804408452e-02 8.6498493439144e-03
882 1.2661766577009e-03 5.6625723880434e-04 2.9846388188884e-02 8.5596618922176e-03
901 1.2408812305770e-03 5.5494441328780e-04 2.9528595927139e-02 8.4674429278899e-03
920 1.2139348412050e-03 5.4289329628208e-04 2.9223271404337e-02 8.3781260812680e-03
939 1.1906645247602e-03 5.3248618414748e-04 2.8924772910645e-02 8.2915625742259e-03
959 1.1658331478101e-03 5.2138095960248e-04 2.8621490393234e-02 8.2032656947274e-03
979 1.1420163317159e-03 5.1072948407968e-04 2.8327552040808e-02 8.1177164714267e-03
1000 1.1169170716782e-03 4.9950449548849e-04 2.8029575448721e-02 8.0306946367217e-03
1021 1.0950381868265e-03 4.8971971560005e-04 2.7738644833505e-02 7.9463987519961e-03
1043 1.0719405453019e-03 4.7938990405253e-04 2.7444469175921e-02 7.8608610620035e-03
1065 1.0497971725351e-03 4.6948687325009e-04 2.7159458719646e-02 7.7780139706355e-03
1087 1.0285501276447e-03 4.5998470938144e-04 2.6883147228170e-02 7.6977195862928e-03
1110 1.0063312229972e-03 4.5004792662395e-04 2.6604060195470e-02 7.6163658023893e-03
1134 9.8505197246682e-04 4.4053137490459e-04 2.6320947538132e-02 7.5341530188166e-03
1158 9.6465400237259e-04 4.3140895851589e-04 2.6046685088242e-02 7.4545338119847e-03
1182 9.4508367603536e-04 4.2265668894025e-04 2.5780821149895e-02 7.3773748711898e-03
1207 9.2629162282505e-04 4.1425247812803e-04 2.5511516900137e-02 7.2994836373450e-03
1233 9.0675911496338e-04 4.0551713447649e-04 2.5241050784406e-02 7.2210261871820e-03
1259 8.8803335087358e-04 3.9714258897559e-04 2.4979008432875e-02 7.1450340305396e-03
1286 8.6871327797191e-04 3.8850226781038e-04 2.4716109127835e-02 7.0685932135395e-03
1313 8.5151103484373e-04 3.8080907592691e-04 2.4459857539662e-02 6.9945436328128e-03
1341 8.3373153523477e-04 3.7285773380187e-04 2.4203102168482e-02 6.9201469244158e-03
1369 8.1667931975882e-04 3.6523165169485e-04 2.3954266171211e-02 6.8480645027797e-03
1398 7.9916653949238e-04 3.5739960447092e-04 2.3705141099308e-02 6.7757223482464e-03
1427 7.8348562631383e-04 3.5038679857434e-04 2.3462322320335e-02 6.7056157461703e-03
1458 7.6630156871133e-04 3.4270176948053e-04 2.3212144312555e-02 6.6330190829959e-03
1488 7.5086231615166e-04 3.3579704940423e-04 2.2976907538517e-02 6.5649536489811e-03
1520 7.3506508136084e-04 3.2873223622483e-04 2.2733705801320e-02 6.4946017138789e-03
1552 7.1991885946544e-04 3.2195857092098e-04 2.2498066698055e-02 6.4264549317709e-03
1585 7.0538422003144e-04 3.1545841653339e-04 2.2262019445302e-02 6.3583689988668e-03
1618 6.9057071571947e-04 3.0883355646999e-04 2.2034333165279e-02 6.2923936450275e-03
1653 6.7636659936469e-04 3.0248122331473e-04 2.1799240124694e-02 6.2246073229063e-03
1688 6.6195025976897e-04 2.9603398687288e-04 2.1572531968803e-02 6.1589570584402e-03
1723 6.4888797954138e-04 2.9019230749588e-04 2.1351766386084e-02 6.0953331434118e-03
1760 6.3488585391812e-04 2.8393031874969e-04 2.1126583655991e-02 6.0301640288625e-03
1797 6.2216693864763e-04 2.7824220217980e-04 2.0907452164966e-02 5.9670336114693e-03
1835 6.0928282765657e-04 2.7248021069715e-04 2.0689809430155e-02 5.9042099137656e-03
1874 5.9628479399991e-04 2.6666727412760e-04 2.0473794286277e-02 5.8417452515142e-03
1913 5.8444014048605e-04 2.6137014735158e-04 2.0263564051523e-02 5.7812148713670e-03
1954 5.7188439322240e-04 2.5575501157750e-04 2.0050226612872e-02 5.7195589721100e-03
1995 5.6041803947359e-04 2.5062706968073e-04 1.9842697063651e-02 5.6598275140110e-03
2037 5.4886302835042e-04 2.4545948112790e-04 1.9637042341699e-02 5.6005322849632e-03
2081 5.3725804360875e-04 2.4026954482542e-04 1.9428308343117e-02 5.5403627538430e-03
2125 5.2613364176461e-04 2.3529453410882e-04 1.9226092180315e-02 5.4820850491268e-03
2170 5.1498571568393e-04 2.3030900481469e-04 1.9026024550329e-02 5.4243386413664e-03
2215 5.0475575112857e-04 2.2573400205690e-04 1.8831398948600e-02 5.3683732614194e-03
2262 4.9404948685364e-04 2.2094599282376e-04 1.8635037805116e-02 5.3117250637959e-03
2310 4.8378796570740e-04 2.1635687996947e-04 1.8440382752078e-02 5.2556774805063e-03
2359 4.7394403931742e-04 2.1195452233400e-04 1.8247525653329e-02 5.2002478082028e-03
2409 4.6410709371098e-04 2.0755528795968e-04 1.8057144593028e-02 5.1454509433835e-03
2460 4.5430068620470e-04 2.0316971189738e-04 1.7869256438941e-02 5.0912995505723e-03
2512 4.4490011490243e-04 1.9896563227131e-04 1.7683312223759e-02 5.0378042233318e-03
2565 4.3588069736833e-04 1.9493201072171e-04 1.7499370266109e-02 4.9849736378915e-03
2619 4.2689346649475e-04 1.9091278454300e-04 1.7318007346430e-02 4.9328146992603e-03
2675 4.1795663130832e-04 1.8691609666679e-04 1.7135758845880e-02 4.8804114590020e-03
2731 4.0938630126319e-04 1.8308331597178e-04 1.6959145594122e-02 4.8296384983111e-03
2789 4.0087271020070e-04 1.7927591031482e-04 1.6781862103158e-02 4.7786826932918e-03
2848 3.9243032248148e-04 1.7550034859607e-04 1.6607340057532e-02 4.7284635414210e-03
2908 3.8433619413879e-04 1.7188053386438e-04 1.6435100017541e-02 4.6789782879739e-03
2970 3.7631571482658e-04 1.6829365650246e-04 1.6262631153126e-02 4.6294365956524e-03
3033 3.6862314169132e-04 1.6485342385057e-04 1.6092615478236e-02 4.5806692732304e-03
3097 3.6100548555046e-04 1.6144669576055e-04 1.5925455645333e-02 4.5326684429514e-03
3162 3.5347264898823e-04 1.5807790074901e-04 1.5761104219408e-02 4.4854256820384e-03
3229 3.4624775123869e-04 1.5484682050287e-04 1.5596520860870e-02 4.4382386898677e-03
3297 3.3910645700629e-04 1.5165312943773e-04 1.5434832918750e-02 4.3918341831278e-03
3367 3.3205642671510e-04 1.4850025323111e-04 1.5273532933371e-02 4.3455491997892e-03
3438 3.2510438753991e-04 1.4539120046885e-04 1.5115162498233e-02 4.3000626210349e-03
3511 3.1843747899452e-04 1.4240966229140e-04 1.4957017020744e-02 4.2547488013380e-03
3585 3.1186443200828e-04 1.3947010071365e-04 1.4801833116655e-02 4.2102419671147e-03
3661 3.0539032743777e-04 1.3657478783957e-04 1.4647378514529e-02 4.1659518102596e-03
3739 2.9901952092798e-04 1.3372567156164e-04 1.4493782078115e-02 4.1219151682252e-03
3818 2.9275569226231e-04 1.3092439759177e-04 1.4343189057918e-02 4.0787039736694e-03
3899 2.8674890709149e-04 1.2823807719545e-04 1.4193262871567e-02 4.0357766938739e-03
3981 2.8084249905795e-04 1.2559664714028e-04 1.4046317741754e-02 3.9936678261897e-03
4065 2.7503911162354e-04 1.2300128953253e-04 1.3900423129763e-02 3.9518667131884e-03
4151 2.6934087900498e-04 1.2045295881247e-04 1.3755666943430e-02 3.9103983921506e-03
4239 2.6374946656043e-04 1.1795239974033e-04 1.3612128458665e-02 3.8692854132670e-03
4329 2.5826610966728e-04 1.1550016478281e-04 1.3469878800618e-02 3.8285479796808e-03
4420 2.5289165092733e-04 1.1309663079547e-04 1.3330609242729e-02 3.7886357899021e-03
4514 2.4762657558132e-04 1.1074201468603e-04 1.3191069772262e-02 3.7486878784621e-03
4609 2.4257626139069e-04 1.0848344287605e-04 1.3054293269552e-02 3.7095691304107e-03
4707 2.3752581022938e-04 1.0622480995633e-04 1.2917675623131e-02 3.6704684484974e-03
4806 2.3258456183684e-04 1.0401501418245e-04 1.2784034923391e-02 3.6321951849760e-03
4908 2.2775188200237e-04 1.0185377185773e-04 1.2650487033973e-02 3.5939853164742e-03
5012 2.2302692773781e-04 9.9740706010477e-05 1.2518540223435e-02 3.5562390391365e-03
5118 2.1840867137128e-04 9.7675357042718e-05 1.2388216399342e-02 3.5189624198703e-03
5226 2.1389592285243e-04 9.5657192740684e-05 1.2259533146317e-02 3.4821602780329e-03
5337 2.0948735033720e-04 9.3685617460540e-05 1.2131276769362e-02 3.4455112483848e-03
5450 2.0510621697847e-04 9.1726313458260e-05 1.2004935220259e-02 3.4093630942869e-03
5565 2.0090458018862e-04 8.9847282861303e-05 1.1880155122598e-02 3.3737164310770e-03
5683 1.9673306154313e-04 8.7981721594224e-05 1.1756164791668e-02 3.3382753465038e-03
5803 1.9266482659824e-04 8.6162350293374e-05 1.1633971896309e-02 3.3033527751934e-03
5926 1.8863404568071e-04 8.4359729018854e-05 1.1512673645744e-02 3.2686684589852e-03
6051 1.8476846616255e-04 8.2630988136892e-05 1.1393058720382e-02 3.2345138836686e-03
6179 1.8094092713216e-04 8.0919259546375e-05 1.1274430888875e-02 3.2006237103717e-03
6310 1.7715639181581e-04 7.9226762867524e-05 1.1156850220145e-02 3.1670169792730e-03
6443 1.7352692670332e-04 7.7603615758336e-05 1.1041022647552e-02 3.1339554638451e-03
6579 1.6993980677148e-04 7.5999406048046e-05 1.0926303229971e-02 3.1011945251549e-03
6719 1.6639886720488e-04 7.4415848873643e-05 1.0811867126002e-02 3.0685186277005e-03
6861 1.6295496119363e-04 7.2875686481964e-05 1.0699393085951e-02 3.0364069985727e-03
7006 1.5955958166827e-04 7.1357225843629e-05 1.0588150096076e-02 3.0046335975344e-03
7154 1.5625911792446e-04 6.9881212879210e-05 1.0478050239147e-02 2.9732080625470e-03
7305 1.5305051180691e-04 6.8446279937919e-05 1.0369128630791e-02 2.9421387005779e-03
7460 1.4985042068750e-04 6.7015155055038e-05 1.0260892096082e-02 2.9112363144504e-03
7618 1.4674287816636e-04 6.5625419203577e-05 1.0153922653211e-02 2.8807152464421e-03
7779 1.4372464182407e-04 6.4275622329197e-05 1.0048240787340e-02 2.8505797511206e-03
7943 1.4075714323926e-04 6.2948516102830e-05 9.9439628686655e-03 2.8208331201376e-03
8111 1.3784169507452e-04 6.1644687560695e-05 9.8404380808202e-03 2.7913047239146e-03
8283 1.3497935394778e-04 6.0364609236788e-05 9.7377285515585e-03 2.7620122066285e-03
8458 1.3217094086174e-04 5.9108648292617e-05 9.6365052344753e-03 2.7331338851757e-03
8637 1.2944702891623e-04 5.7890477437456e-05 9.5360773754328e-03 2.7045114494254e-03
8820 1.2674685282276e-04 5.6682921597493e-05 9.4366698778155e-03 2.6761580252277e-03
9006 1.2412945361936e-04 5.5512384735127e-05 9.3387105730669e-03 2.6482330497911e-03
9197 1.2156507434482e-04 5.4365559127391e-05 9.2411868214388e-03 2.6204466315266e-03
9391 1.1905377369284e-04 5.3242471021812e-05 9.1452335545611e-03 2.5930990348612e-03
9590 1.1657115928991e-04 5.2132211812093e-05 9.0498858165398e-03 2.5659162003381e-03
9793 1.1416664849888e-04 5.1056881621467e-05 8.9555570916974e-03 2.5390479877342e-03
10000 1.1179221965298e-04 4.9995004499846e-05 8.8624152984489e-03 2.5125000015547e-03
10212 1.0947165267301e-04 4.8957215152816e-05 8.7699384596092e-03 2.4861545444950e-03
10428 1.0720433298968e-04 4.7943238736795e-05 8.6786323822130e-03 2.4601452663063e-03
10648 1.0498957542957e-04 4.6952768831177e-05 8.5885063425292e-03 2.4344747082253e-03
10873 1.0282663374867e-04 4.5985471705363e-05 8.4991450171132e-03 2.4090333491440e-03
11103 1.0069656748171e-04 4.5032876922463e-05 8.4106519268658e-03 2.3838326125770e-03
11338 9.8600757452109e-05 4.4095602005206e-05 8.3230600194419e-03 2.3588826320869e-03
11578 9.6557041950879e-05 4.3181624480685e-05 8.2363415761975e-03 2.3341923321341e-03
11823 9.4564322824103e-05 4.2290453239094e-05 8.1505269453027e-03 2.3097695065630e-03
12073 9.2606145013619e-05 4.1414729353004e-05 8.0656957716339e-03 2.2856208944365e-03
12328 9.0683266181302e-05 4.0554791657196e-05 7.9818660107662e-03 2.2617522529956e-03
12589 8.8810389129345e-05 3.9717215447310e-05 7.8986639330159e-03 2.2380791376250e-03
12856 8.6959165337884e-05 3.8889322876739e-05 7.8162344140286e-03 2.2146138438697e-03
13127 8.5170563628350e-05 3.8089435761699e-05 7.7351071403823e-03 2.1915350193947e-03
13405 8.3404251305416e-05 3.7299516768667e-05 7.6544780369795e-03 2.1685931324952e-03
13689 8.1673897928929e-05 3.6525679112205e-05 7.5746582734994e-03 2.1458835568494e-03
13978 7.9979539934848e-05 3.5767939086929e-05 7.4959648699509e-03 2.1234903451883e-03
14274 7.8321120052472e-05 3.5026271078652e-05 7.4178339657695e-03 2.1012653521603e-03
14576 7.6698496861440e-05 3.4300611844635e-05 7.3405849815828e-03 2.0792931225586e-03
14884 7.5111453728532e-05 3.3590864500729e-05 7.2642355533858e-03 2.0575786084769e-03
15199 7.3559707135279e-05 3.2896902253055e-05 7.1885451517818e-03 2.0360586961375e-03
15521 7.2033631128728e-05 3.2214420245327e-05 7.1135860419805e-03 2.0147430174418e-03
15849 7.0542872657527e-05 3.1547732725486e-05 7.0395910948390e-03 1.9937032554312e-03
16184 6.9078405236281e-05 3.0892802922772e-05 6.9663682484301e-03 1.9728798687060e-03
16527 6.7648937420532e-05 3.0253525424209e-05 6.8936814601822e-03 1.9522203094055e-03
16876 6.6246014620435e-05 2.9626119220636e-05 6.8220425387635e-03 1.9318508464810e-03
17233 6.4877501813337e-05 2.9014101637258e-05 6.7509928316001e-03 1.9116596290021e-03
17598 6.3528268012326e-05 2.8410705889882e-05 6.6806289430480e-03 1.8916560638012e-03
17970 6.2213231803969e-05 2.7822603774657e-05 6.6111176324496e-03 1.8719007881652e-03
18350 6.0924962604158e-05 2.7246472231667e-05 6.5423052945753e-03 1.8523456657559e-03
18738 5.9663481976035e-05 2.6682320904830e-05 6.4742153735926e-03 1.8329973127185e-03
19135 5.8428742552868e-05 2.6130128610840e-05 6.4066875529142e-03 1.8138139173545e-03
19539 5.7220635075950e-05 2.5589846488201e-05 6.3401064923019e-03 1.7948970406548e-03
19953 5.6033377875455e-05 2.5058888894596e-05 6.2739862149344e-03 1.7761124696291e-03
20375 5.4872833803625e-05 2.4539877776293e-05 6.2086731350472e-03 1.7575585798479e-03
20806 5.3733550667995e-05 2.4030374840140e-05 6.1440406912946e-03 1.7391960347597e-03
21246 5.2620792994254e-05 2.3532734452649e-05 6.0800859772635e-03 1.7210307453023e-03
21695 5.1534177863510e-05 2.3046785367910e-05 6.0168282633637e-03 1.7030678331703e-03
22154 5.0464183649230e-05 2.2568269384826e-05 5.9541818618733e-03 1.6852735209945e-03
22623 4.9420235545623e-05 2.2101401578149e-05 5.8921289458361e-03 1.6676550547156e-03
23101 4.8397644636535e-05 2.1644084999191e-05 5.8308504211411e-03 1.6502546564686e-03
23590 4.7392394928089e-05 2.1194523642902e-05 5.7701088240271e-03 1.6330051324535e-03
24089 4.6412636006013e-05 2.0756362113989e-05 5.7100223540998e-03 1.6159482992353e-03
24599 4.5450383704573e-05 2.0326029784996e-05 5.6505200632227e-03 1.5990556883791e-03
25119 4.4509494356802e-05 1.9905251259616e-05 5.5917265986598e-03 1.5823654138113e-03
25650 4.3586370463073e-05 1.9492417688897e-05 5.5335526449696e-03 1.5658496471312e-03
26193 4.2684457249973e-05 1.9089069823925e-05 5.4758859193990e-03 1.5494837939561e-03
26747 4.1800351020628e-05 1.8693685484988e-05 5.4188787237747e-03 1.5333037427326e-03
27313 4.0934133516963e-05 1.8306301227579e-05 5.3624372833270e-03 1.5172852811834e-03
27890 4.0085833736632e-05 1.7926930019058e-05 5.3066842731398e-03 1.5014610433713e-03
28480 3.9255433051806e-05 1.7555563531933e-05 5.2514285520399e-03 1.4857811173702e-03
29083 3.8442870018508e-05 1.7192174285479e-05 5.1966947286511e-03 1.4702522602814e-03
29698 3.7645509570982e-05 1.6835583843721e-05 5.1426118833846e-03 1.4549050165171e-03
30326 3.6865960653814e-05 1.6486958959573e-05 5.0890853582919e-03 1.4397185492770e-03
30968 3.6101714254514e-05 1.6145177571086e-05 5.0360574123594e-03 1.4246744322453e-03
31623 3.5355089294141e-05 1.5811276729919e-05 4.9836223328664e-03 1.4098011664324e-03
32292 3.4621558503340e-05 1.5483231779222e-05 4.9317344628275e-03 1.3950804347296e-03
32975 3.3905503828602e-05 1.5163002388327e-05 4.8803861376615e-03 1.3805170430909e-03
33672 3.3202684309344e-05 1.4848691937750e-05 4.8296160902554e-03 1.3661151610381e-03
34385 3.2515166169797e-05 1.4541224470329e-05 4.7792748299363e-03 1.3518389430034e-03
35112 3.1841027219217e-05 1.4239740362541e-05 4.7295431816953e-03 1.3377332739195e-03
35855 3.1182094233678e-05 1.3945056567442e-05 4.6802773661870e-03 1.3237635303986e-03
36613 3.0536530433136e-05 1.3656351654627e-05 4.6315756882785e-03 1.3099530066766e-03
37388 2.9902751845401e-05 1.3372917248708e-05 4.5833258868046e-03 1.2962699817873e-03
38178 2.9284004000849e-05 1.3096204795545e-05 4.5356572501563e-03 1.2827539018778e-03
38986 2.8677097205432e-05 1.2824787821714e-05 4.4884091305245e-03 1.2693577664411e-03
39811 2.8083544466301e-05 1.2559342963289e-05 4.4416543734872e-03 1.2561034672874e-03
40653 2.7501881503148e-05 1.2299215373405e-05 4.3954159120155e-03 1.2429949278164e-03
41513 2.6932141467672e-05 1.2044419880296e-05 4.3496487615232e-03 1.2300206720107e-03
42391 2.6374324473311e-05 1.1794956533689e-05 4.3043679645058e-03 1.2171849433553e-03
43288 2.5827207575769e-05 1.1550278414165e-05 4.2595413003096e-03 1.2044774782610e-03
44203 2.5293169892274e-05 1.1311449499633e-05 4.2152204849247e-03 1.1919162447932e-03
45138 2.4768692012391e-05 1.1076895857633e-05 4.1713378876610e-03 1.1794776822770e-03
46093 2.4256047311909e-05 1.0847634174571e-05 4.1278948952646e-03 1.1671664016127e-03
47068 2.3753085656118e-05 1.0622702882599e-05 4.0849203119603e-03 1.1549864425583e-03
48064 2.3260875663116e-05 1.0402579878771e-05 4.0423738349592e-03 1.1429293946747e-03
49081 2.2779364494361e-05 1.0187241535088e-05 4.0002703702557e-03 1.1309993735821e-03
50119 2.2307587716182e-05 9.9762565442164e-06 3.9586292132239e-03 1.1191999626303e-03
51179 2.1845561436282e-05 9.7696321084979e-06 3.9174197045564e-03 1.1075234048312e-03
52261 2.1393275841401e-05 9.5673638406575e-06 3.8766547200883e-03 1.0959733313436e-03
53367 2.0949912656641e-05 9.3690857960778e-06 3.8362735104144e-03 1.0845325137874e-03
54496 2.0515514408992e-05 9.1748169919853e-06 3.7963298591947e-03 1.0732153891452e-03
55649 2.0090819039819e-05 8.9848874482774e-06 3.7567927223792e-03 1.0620155021537e-03
56826 1.9674344743635e-05 8.7986344805915e-06 3.7176855772013e-03 1.0509363949093e-03
58028 1.9266814674504e-05 8.6163814917854e-06 3.6789795419377e-03 1.0399721531075e-03
59255 1.8868179710532e-05 8.4381065140932e-06 3.6406871054281e-03 1.0291262310382e-03
60509 1.8477151973209e-05 8.2632335927780e-06 3.6027642949335e-03 1.0183847524766e-03
61789 1.8094385549962e-05 8.0920552446264e-06 3.5652520310813e-03 1.0077600085291e-03
63096 1.7719289169796e-05 7.9243070418200e-06 3.5281347276667e-03 9.9724694015929e-04
64430 1.7352423348192e-05 7.7602396569504e-06 3.4914191189904e-03 9.8684872036020e-04
65793 1.6993205793118e-05 7.5995926828723e-06 3.4550626040879e-03 9.7655321230183e-04
67185 1.6641125083671e-05 7.4421374014256e-06 3.4190825615363e-03 9.6636412311957e-04
68606 1.6296208677646e-05 7.2878860948939e-06 3.3834902889944e-03 9.5628469405157e-04
70057 1.5958919005181e-05 7.1370455665166e-06 3.3482659598924e-03 9.4631096487507e-04
71539 1.5628314468281e-05 6.9891947222404e-06 3.3134030445608e-03 9.3643940741817e-04
73053 1.5304422662270e-05 6.8443459033020e-06 3.2788885569539e-03 9.2666688852494e-04
74598 1.4987251688976e-05 6.7025027345773e-06 3.2447579713614e-03 9.1700295045860e-04
76176 1.4676792059890e-05 6.5636609676846e-06 3.2109740673957e-03 9.0743803823645e-04
77787 1.4373018483125e-05 6.4278092937792e-06 3.1775480558353e-03 8.9797526906821e-04
79433 1.4075182716820e-05 6.2946130890845e-06 3.1444532447435e-03 8.8860614071185e-04
81113 1.3783659693845e-05 6.1642400282513e-06 3.1117190441965e-03 8.7933944310126e-04
82829 1.3498098356210e-05 6.0365331145285e-06 3.0793169108009e-03 8.7016708511956e-04
84581 1.3218500475834e-05 5.9114931391704e-06 3.0472576413700e-03 8.6109211271057e-04
86370 1.2944553018334e-05 5.7889801107120e-06 3.0155345555325e-03 8.5211223129966e-04
88197 1.2676553496654e-05 5.6691270809444e-06 2.9841362596578e-03 8.4322538548653e-04
90063 1.2413910137852e-05 5.5516693991195e-06 2.9530604611947e-03 8.3442973705627e-04
91968 1.2156639614928e-05 5.4366145239364e-06 2.9223171567952e-03 8.2572814114268e-04
93913 1.1904997058393e-05 5.3240765511273e-06 2.8918959410184e-03 8.1711871662382e-04
95900 1.1658209911738e-05 5.2137099832814e-06 2.8617809169029e-03 8.0859554574053e-04
97928 1.1416781430890e-05 5.1057398843660e-06 2.8319933487576e-03 8.0016567769364e-04
100000 1.1180228085156e-05 4.9999500106898e-06 2.8025002264077e-03 7.9181941504730e-04

